SHIELD: A Diverse Clinical Note Dataset and Distilled Small Language Models for Enterprise-Scale De-identification

De-identification of clinical text is a prerequisite for the secondary use of electronic health records. Existing public benchmarks such as the i2b2 2006 and 2014 corpora are over a decade old and lack the semantic and demographic diversity of modern clinical narratives. Large Language Models (LLMs) reach state-of-the-art zero-shot extraction, but their use at enterprise scale is limited by computational cost and by hospital data governance that restricts sending Protected Health Information (PHI) to cloud APIs. We introduce SHIELD (Synthetic Human-annotated Identifier-replaced Entries for Learning and De-identification), a diverse clinical note dataset of 1,381 notes with 10,229 gold-standard PHI spans across 9 categories, built with set-cover diversity sampling across demographic and document-type strata and human-in-the-loop adjudication. We evaluate four LLMs (two proprietary, two open-weight) to establish a performance ceiling on SHIELD, then show that a teacher-student distillation framework transfers these capabilities into locally deployable Small Language Models. Our best distilled model reaches micro-averaged span-level precision of 0.89 and recall of 0.88 while running on standard workstation hardware. It trails its cloud teacher on per-category recall (0.90 vs. 0.81 macro-averaged) but remains competitive given its lower cost and on-premise deployability. Cross-dataset evaluation shows that diversity-trained models generalize well on universal structured PHI categories, while institution-specific entities remain hard to transfer in both directions, which suggests pairing broad-coverage models with specialized models for high-volume, semi-structured note types. We publicly release the SHIELD dataset and the distilled DeBERTa v3 model to provide an accurate, cost-effective de-identification pipeline deployable entirely behind institutional firewalls.

==> bootstrap_distillation_shield.csv <==
AGE,"0.85 [0.79-0.90]","0.90 [0.87-0.93]","0.71 [0.65-0.77]","0.78 [0.74-0.83]",363
DATE,"0.99 [0.98-0.99]","0.98 [0.98-0.99]","0.97 [0.96-0.97]","0.94 [0.93-0.95]",3547
DOCTOR,"0.95 [0.94-0.97]","0.96 [0.96-0.97]","0.93 [0.92-0.94]","0.90 [0.88-0.92]",2598
HOSPITAL,"0.67 [0.64-0.71]","0.88 [0.85-0.90]","0.61 [0.57-0.65]","0.79 [0.75-0.82]",922
ID,"0.91 [0.87-0.94]","0.95 [0.92-0.97]","0.92 [0.89-0.94]","0.90 [0.86-0.94]",728
LOCATION,"0.86 [0.82-0.90]","0.66 [0.60-0.71]","0.78 [0.72-0.84]","0.55 [0.49-0.61]",445
PATIENT,"0.95 [0.93-0.97]","0.95 [0.93-0.97]","0.96 [0.94-0.97]","0.88 [0.85-0.90]",1031
PHONE,"0.98 [0.97-0.99]","0.95 [0.93-0.97]","0.89 [0.85-0.92]","0.85 [0.81-0.89]",513
WEB,"1.00 [1.00-1.00]","0.82 [0.67-0.95]","0.90 [0.81-0.98]","0.67 [0.52-0.83]",82


==> bootstrap_transformer_span_aimi.csv <==
AGE,Precision,"0.00 [0.00-0.00]","0.99 [0.98-0.99]","0.00 [0.00-0.00]","0.00 [0.00-0.00]"
AGE,Recall,"0.00 [0.00-0.00]","0.98 [0.97-0.99]","0.00 [0.00-0.00]","0.00 [0.00-0.00]"
DATE,Precision,"0.98 [0.98-0.98]","0.98 [0.98-0.98]","0.96 [0.96-0.96]","0.98 [0.98-0.98]"
DATE,Recall,"0.96 [0.96-0.96]","0.96 [0.96-0.96]","0.93 [0.93-0.94]","0.94 [0.94-0.95]"
DOCTOR,Precision,"0.99 [0.99-0.99]","1.00 [1.00-1.00]","0.98 [0.97-0.98]","0.99 [0.99-0.99]"
DOCTOR,Recall,"0.99 [0.99-1.00]","1.00 [1.00-1.00]","0.98 [0.98-0.98]","0.99 [0.99-0.99]"
HOSPITAL,Precision,"0.81 [0.77-0.84]","0.94 [0.92-0.95]","0.00 [0.00-0.01]","0.06 [0.04-0.08]"
HOSPITAL,Recall,"0.36 [0.33-0.39]","0.99 [0.99-1.00]","0.09 [0.07-0.10]","0.02 [0.01-0.03]"
ID,Precision,"1.00 [1.00-1.00]","1.00 [1.00-1.00]","0.95 [0.95-0.96]","0.97 [0.97-0.97]"
ID,Recall,"1.00 [0.99-1.00]","1.00 [1.00-1.00]","0.84 [0.84-0.85]","0.96 [0.95-0.96]"
LOCATION,Precision,"0.00 [0.00-0.00]","0.00 [0.00-0.00]","0.00 [0.00-0.00]","0.05 [0.00-0.14]"
LOCATION,Recall,"0.00 [0.00-0.00]","0.00 [0.00-0.00]","0.00 [0.00-0.00]","0.02 [0.00-0.05]"
PATIENT,Precision,"0.16 [0.10-0.23]","0.87 [0.71-1.00]","0.01 [0.00-0.02]","0.20 [0.09-0.32]"
PATIENT,Recall,"0.78 [0.61-0.93]","0.74 [0.56-0.90]","0.37 [0.18-0.57]","0.44 [0.25-0.65]"
PHONE,Precision,"0.98 [0.98-0.99]","1.00 [1.00-1.00]","0.37 [0.36-0.38]","0.94 [0.93-0.95]"
PHONE,Recall,"0.99 [0.99-1.00]","1.00 [0.99-1.00]","0.99 [0.98-0.99]","0.99 [0.99-0.99]"
WEB,Precision,,,,
WEB,Recall,,,,


==> bootstrap_transformer_span_i2b2.csv <==
AGE,Precision,"0.00 [0.00-0.00]","0.14 [0.03-0.28]","0.03 [0.02-0.03]","0.01 [0.00-0.01]"
AGE,Recall,"0.00 [0.00-0.00]","0.00 [0.00-0.00]","0.05 [0.03-0.06]","0.01 [0.00-0.01]"
DATE,Precision,"0.98 [0.98-0.99]","0.98 [0.97-0.98]","0.93 [0.92-0.93]","0.96 [0.95-0.96]"
DATE,Recall,"0.94 [0.93-0.95]","0.94 [0.93-0.94]","0.86 [0.85-0.87]","0.85 [0.84-0.86]"
DOCTOR,Precision,"0.25 [0.23-0.27]","0.23 [0.21-0.25]","0.86 [0.85-0.88]","0.92 [0.91-0.93]"
DOCTOR,Recall,"0.25 [0.23-0.27]","0.23 [0.21-0.25]","0.85 [0.83-0.86]","0.85 [0.84-0.87]"
HOSPITAL,Precision,"0.59 [0.57-0.61]","0.52 [0.49-0.54]","0.39 [0.37-0.41]","0.48 [0.45-0.51]"
HOSPITAL,Recall,"0.87 [0.85-0.88]","0.84 [0.82-0.86]","0.44 [0.42-0.47]","0.39 [0.37-0.42]"
ID,Precision,"0.83 [0.81-0.85]","0.73 [0.71-0.75]","0.52 [0.49-0.54]","0.85 [0.82-0.87]"
ID,Recall,"0.81 [0.75-0.87]","0.80 [0.74-0.86]","0.66 [0.60-0.71]","0.64 [0.58-0.69]"
LOCATION,Precision,"0.00 [0.00-0.00]","0.00 [0.00-0.00]","0.36 [0.33-0.39]","0.49 [0.45-0.52]"
LOCATION,Recall,"0.00 [0.00-0.00]","0.00 [0.00-0.00]","0.22 [0.20-0.24]","0.26 [0.23-0.28]"
PATIENT,Precision,"0.55 [0.51-0.58]","0.53 [0.50-0.56]","0.58 [0.54-0.61]","0.90 [0.88-0.93]"
PATIENT,Recall,"0.56 [0.53-0.60]","0.54 [0.51-0.57]","0.63 [0.60-0.66]","0.79 [0.77-0.82]"
PHONE,Precision,"0.76 [0.72-0.80]","0.77 [0.73-0.81]","0.21 [0.19-0.24]","0.73 [0.68-0.78]"
PHONE,Recall,"0.94 [0.92-0.96]","0.88 [0.85-0.91]","0.51 [0.47-0.56]","0.56 [0.52-0.60]"
WEB,Precision,"0.00 [0.00-0.00]","0.00 [0.00-0.00]","0.01 [0.00-0.02]","0.22 [0.05-0.47]"
WEB,Recall,"0.00 [0.00-0.00]","0.00 [0.00-0.00]","1.00 [1.00-1.00]","0.80 [0.28-1.00]"


==> bootstrap_transformer_span_shield.csv <==
AGE,Precision,"0.00 [0.00-0.00]","0.00 [0.00-0.00]","0.51 [0.47-0.56]","0.71 [0.65-0.77]"
AGE,Recall,"0.00 [0.00-0.00]","0.00 [0.00-0.00]","0.76 [0.72-0.81]","0.78 [0.74-0.83]"
DATE,Precision,"0.94 [0.93-0.95]","0.95 [0.94-0.96]","0.95 [0.94-0.96]","0.97 [0.96-0.97]"
DATE,Recall,"0.95 [0.94-0.96]","0.95 [0.94-0.96]","0.95 [0.94-0.96]","0.94 [0.93-0.95]"
DOCTOR,Precision,"0.41 [0.38-0.43]","0.37 [0.34-0.39]","0.91 [0.90-0.92]","0.93 [0.92-0.94]"
DOCTOR,Recall,"0.46 [0.43-0.49]","0.42 [0.40-0.45]","0.87 [0.85-0.89]","0.90 [0.88-0.92]"
HOSPITAL,Precision,"0.47 [0.44-0.50]","0.39 [0.36-0.42]","0.44 [0.41-0.48]","0.61 [0.57-0.65]"
HOSPITAL,Recall,"0.90 [0.88-0.93]","0.89 [0.87-0.91]","0.72 [0.69-0.76]","0.79 [0.75-0.82]"
ID,Precision,"0.63 [0.59-0.66]","0.52 [0.49-0.56]","0.70 [0.66-0.74]","0.92 [0.89-0.94]"
ID,Recall,"0.95 [0.92-0.98]","0.95 [0.92-0.97]","0.86 [0.82-0.89]","0.90 [0.86-0.94]"
LOCATION,Precision,"0.00 [0.00-0.00]","0.00 [0.00-0.00]","0.62 [0.56-0.69]","0.78 [0.72-0.84]"
LOCATION,Recall,"0.00 [0.00-0.00]","0.00 [0.00-0.00]","0.56 [0.50-0.61]","0.55 [0.49-0.61]"
PATIENT,Precision,"0.88 [0.86-0.91]","0.89 [0.86-0.91]","0.85 [0.81-0.88]","0.96 [0.94-0.97]"
PATIENT,Recall,"0.78 [0.75-0.81]","0.71 [0.67-0.75]","0.81 [0.78-0.84]","0.88 [0.85-0.90]"
PHONE,Precision,"0.69 [0.64-0.73]","0.76 [0.72-0.80]","0.75 [0.69-0.81]","0.89 [0.85-0.92]"
PHONE,Recall,"0.92 [0.89-0.94]","0.81 [0.77-0.86]","0.83 [0.79-0.87]","0.85 [0.81-0.89]"
WEB,Precision,"0.00 [0.00-0.00]","0.00 [0.00-0.00]","0.43 [0.31-0.54]","0.90 [0.81-0.98]"
WEB,Recall,"0.00 [0.00-0.00]","0.00 [0.00-0.00]","0.67 [0.53-0.82]","0.67 [0.52-0.83]"


==> dataset_overview.csv <==
SHIELD,1{,}381,402{,}647,232{,}090,39{,}762,10{,}229
I2B2,1{,}304,1{,}399{,}589,805{,}117,73{,}091,28{,}867
AIMI,46{,}313,9{,}688{,}355,5{,}547{,}706,140{,}026,172{,}276


==> llm_span_shield.csv <==
AGE,Precision,"0.81 [0.71-0.89]","0.85 [0.79-0.90]","0.77 [0.67-0.85]","0.83 [0.73-0.91]",363
AGE,Recall,"0.91 [0.88-0.94]","0.90 [0.87-0.93]","0.79 [0.75-0.83]","0.88 [0.85-0.92]",
DATE,Precision,"0.99 [0.98-0.99]","0.99 [0.98-0.99]","0.95 [0.94-0.97]","0.98 [0.97-0.98]",3547
DATE,Recall,"0.98 [0.98-0.99]","0.98 [0.98-0.99]","0.96 [0.95-0.97]","0.97 [0.96-0.98]",
DOCTOR,Precision,"0.95 [0.94-0.96]","0.95 [0.94-0.97]","0.87 [0.85-0.89]","0.96 [0.95-0.97]",2598
DOCTOR,Recall,"0.97 [0.96-0.98]","0.96 [0.96-0.97]","0.84 [0.81-0.86]","0.92 [0.90-0.93]",
HOSPITAL,Precision,"0.50 [0.47-0.54]","0.67 [0.64-0.71]","0.68 [0.64-0.71]","0.62 [0.58-0.66]",922
HOSPITAL,Recall,"0.91 [0.89-0.93]","0.88 [0.85-0.90]","0.82 [0.79-0.85]","0.80 [0.77-0.84]",
ID,Precision,"0.89 [0.86-0.92]","0.91 [0.87-0.94]","0.91 [0.87-0.94]","0.91 [0.87-0.94]",728
ID,Recall,"0.95 [0.92-0.98]","0.95 [0.92-0.97]","0.80 [0.76-0.85]","0.88 [0.84-0.91]",
LOCATION,Precision,"0.80 [0.75-0.85]","0.86 [0.82-0.90]","0.62 [0.55-0.68]","0.85 [0.80-0.89]",445
LOCATION,Recall,"0.66 [0.60-0.72]","0.66 [0.60-0.71]","0.60 [0.54-0.65]","0.58 [0.52-0.64]",
PATIENT,Precision,"0.96 [0.95-0.97]","0.95 [0.93-0.97]","0.50 [0.46-0.55]","0.90 [0.87-0.92]",1031
PATIENT,Recall,"0.95 [0.94-0.97]","0.95 [0.93-0.97]","0.84 [0.80-0.87]","0.89 [0.86-0.92]",
PHONE,Precision,"0.97 [0.95-0.98]","0.98 [0.97-0.99]","0.94 [0.91-0.96]","0.98 [0.97-0.99]",513
PHONE,Recall,"0.97 [0.95-0.99]","0.95 [0.93-0.97]","0.83 [0.78-0.88]","0.96 [0.94-0.97]",
WEB,Precision,"0.97 [0.92-1.00]","1.00 [1.00-1.00]","0.94 [0.88-0.99]","0.99 [0.95-1.00]",82
WEB,Recall,"0.82 [0.67-0.95]","0.82 [0.67-0.95]","0.82 [0.67-0.95]","0.82 [0.67-0.95]",


==> shield_demographics_age.csv <==
65-79,340,24.7\%
50-64,260,18.9\%
35-49,219,15.9\%
18-34,201,14.6\%
80+,197,14.3\%
0-17,159,11.6\%


==> shield_demographics_ethnicity.csv <==
Not Hispanic or Latino,756,54.9\%
Hispanic or Latino,401,29.1\%
No matching concept,219,15.9\%


==> shield_demographics_race.csv <==
No matching concept,415,30.2\%
White,387,28.1\%
Asian,220,16.0\%
Black or African American,174,12.6\%
Native Hawaiian or Other Pacific Islander,110,8.0\%
American Indian or Alaska Native,70,5.1\%


==> shield_demographics_sex.csv <==
FEMALE,710,51.6\%
MALE,657,47.7\%
No matching concept,(<10),


==> shield_note_types_top10.csv <==
letter,45,3.3\%
imaging,36,2.6\%
procedures,36,2.6\%
progress notes,34,2.5\%
clinic support note,32,2.3\%
telephone encounter,31,2.2\%
discharge instructions,31,2.2\%
patient instructions,31,2.2\%
nursing note,29,2.1\%
consults,27,2.0\%


==> shield_phi_distribution.csv <==
DATE,3{,}547,34.7\%,2.6
DOCTOR,2{,}598,25.4\%,1.9
PATIENT,1{,}031,10.1\%,0.7
HOSPITAL,922,9.0\%,0.7
ID,728,7.1\%,0.5
PHONE,513,5.0\%,0.4
LOCATION,445,4.4\%,0.3
AGE,363,3.5\%,0.3
WEB,82,0.8\%,0.1


==> shield_text_stats.csv <==
Characters,300,654,1{,}015,1{,}166,1{,}602,2{,}539
Words,28,94,146,168,228,438


==> token_distillation_shield.csv <==
AGE,"0.90 [0.85-0.93]","0.96 [0.93-0.98]","0.83 [0.78-0.87]","0.98 [0.96-0.99]",1033
DATE,"0.99 [0.99-1.00]","0.99 [0.99-1.00]","0.98 [0.98-0.99]","0.99 [0.99-0.99]",17401
DOCTOR,"0.92 [0.91-0.93]","0.98 [0.97-0.98]","0.87 [0.86-0.88]","0.97 [0.96-0.98]",8645
HOSPITAL,"0.71 [0.67-0.74]","0.91 [0.89-0.94]","0.66 [0.62-0.70]","0.88 [0.85-0.91]",3303
ID,"0.94 [0.92-0.96]","0.94 [0.90-0.97]","0.94 [0.92-0.96]","0.93 [0.90-0.96]",4115
LOCATION,"0.95 [0.93-0.97]","0.90 [0.88-0.92]","0.91 [0.88-0.93]","0.87 [0.84-0.90]",4100
PATIENT,"0.95 [0.93-0.97]","0.95 [0.93-0.97]","0.97 [0.95-0.98]","0.90 [0.88-0.92]",2995
PHONE,"0.99 [0.98-1.00]","0.97 [0.95-0.98]","0.93 [0.90-0.95]","0.95 [0.92-0.97]",3605
WEB,"1.00 [1.00-1.00]","0.88 [0.75-0.97]","0.95 [0.87-1.00]","0.86 [0.74-0.96]",602


==> token_llm_shield.csv <==
AGE,Precision,"0.87 [0.81-0.92]","0.90 [0.85-0.93]","0.86 [0.80-0.90]","0.90 [0.85-0.94]",1033
AGE,Recall,"0.96 [0.94-0.98]","0.96 [0.93-0.98]","0.85 [0.80-0.88]","0.93 [0.90-0.96]",
DATE,Precision,"0.99 [0.99-1.00]","0.99 [0.99-1.00]","0.98 [0.97-0.98]","0.99 [0.99-0.99]",17401
DATE,Recall,"0.99 [0.99-0.99]","0.99 [0.99-1.00]","0.99 [0.98-0.99]","0.99 [0.98-0.99]",
DOCTOR,Precision,"0.83 [0.82-0.84]","0.92 [0.91-0.93]","0.87 [0.85-0.88]","0.90 [0.89-0.91]",8645
DOCTOR,Recall,"0.99 [0.98-0.99]","0.98 [0.97-0.98]","0.92 [0.90-0.93]","0.94 [0.93-0.96]",
HOSPITAL,Precision,"0.53 [0.50-0.56]","0.71 [0.67-0.74]","0.73 [0.70-0.77]","0.64 [0.60-0.68]",3303
HOSPITAL,Recall,"0.96 [0.93-0.98]","0.91 [0.89-0.94]","0.86 [0.83-0.89]","0.87 [0.84-0.90]",
ID,Precision,"0.93 [0.90-0.96]","0.94 [0.92-0.96]","0.94 [0.91-0.96]","0.93 [0.91-0.96]",4115
ID,Recall,"0.95 [0.91-0.97]","0.94 [0.90-0.97]","0.78 [0.73-0.82]","0.83 [0.79-0.87]",
LOCATION,Precision,"0.94 [0.92-0.96]","0.95 [0.93-0.97]","0.86 [0.83-0.89]","0.94 [0.92-0.96]",4100
LOCATION,Recall,"0.90 [0.88-0.93]","0.90 [0.88-0.92]","0.82 [0.78-0.85]","0.85 [0.81-0.88]",
PATIENT,Precision,"0.96 [0.94-0.97]","0.95 [0.93-0.97]","0.67 [0.63-0.71]","0.91 [0.88-0.93]",2995
PATIENT,Recall,"0.96 [0.94-0.97]","0.95 [0.93-0.97]","0.90 [0.87-0.92]","0.93 [0.90-0.95]",
PHONE,Precision,"0.99 [0.98-0.99]","0.99 [0.98-1.00]","0.97 [0.95-0.98]","0.99 [0.99-1.00]",3605
PHONE,Recall,"0.98 [0.97-0.99]","0.97 [0.95-0.98]","0.80 [0.74-0.86]","0.97 [0.95-0.98]",
WEB,Precision,"0.99 [0.97-1.00]","1.00 [1.00-1.00]","0.98 [0.95-1.00]","0.99 [0.95-1.00]",602
WEB,Recall,"0.88 [0.75-0.97]","0.88 [0.75-0.97]","0.88 [0.75-0.97]","0.88 [0.75-0.97]",


==> token_transformer_aimi.csv <==
AGE,Precision,"0.00 [0.00-0.00]","0.99 [0.98-0.99]","0.01 [0.01-0.01]","0.01 [0.01-0.01]",1033
AGE,Recall,"0.00 [0.00-0.00]","0.98 [0.96-0.99]","0.96 [0.95-0.98]","0.97 [0.96-0.98]",
DATE,Precision,"0.99 [0.99-0.99]","0.99 [0.99-1.00]","0.99 [0.99-0.99]","0.99 [0.99-0.99]",507934
DATE,Recall,"1.00 [1.00-1.00]","1.00 [1.00-1.00]","0.99 [0.99-0.99]","0.99 [0.99-0.99]",
DOCTOR,Precision,"0.99 [0.99-1.00]","1.00 [1.00-1.00]","0.97 [0.96-0.97]","0.98 [0.98-0.98]",52137
DOCTOR,Recall,"0.99 [0.99-0.99]","1.00 [1.00-1.00]","0.79 [0.79-0.80]","0.76 [0.76-0.77]",
HOSPITAL,Precision,"0.82 [0.79-0.86]","0.94 [0.92-0.95]","0.09 [0.08-0.09]","0.43 [0.42-0.45]",6925
HOSPITAL,Recall,"0.31 [0.28-0.34]","0.99 [0.99-1.00]","0.61 [0.58-0.64]","0.33 [0.29-0.36]",
ID,Precision,"1.00 [1.00-1.00]","1.00 [1.00-1.00]","0.99 [0.99-0.99]","0.99 [0.99-0.99]",285974
ID,Recall,"1.00 [1.00-1.00]","1.00 [1.00-1.00]","0.79 [0.78-0.79]","0.97 [0.97-0.97]",
LOCATION,Precision,"0.00 [0.00-0.00]","0.00 [0.00-0.00]","0.00 [0.00-0.00]","0.01 [0.00-0.03]",398
LOCATION,Recall,"0.00 [0.00-0.00]","0.00 [0.00-0.00]","0.00 [0.00-0.01]","0.01 [0.00-0.01]",
PATIENT,Precision,"0.16 [0.09-0.23]","0.87 [0.70-1.00]","0.01 [0.00-0.01]","0.13 [0.06-0.21]",76
PATIENT,Recall,"0.82 [0.66-0.94]","0.76 [0.59-0.92]","0.43 [0.24-0.62]","0.42 [0.23-0.62]",
PHONE,Precision,"0.99 [0.99-1.00]","1.00 [1.00-1.00]","0.37 [0.35-0.38]","0.94 [0.93-0.95]",17464
PHONE,Recall,"1.00 [0.99-1.00]","1.00 [1.00-1.00]","0.99 [0.99-1.00]","0.99 [0.99-1.00]",
WEB,Precision,,,,,
WEB,Recall,,,,,


==> token_transformer_i2b2.csv <==
AGE,Precision,"0.00 [0.00-0.00]","0.14 [0.03-0.28]","0.25 [0.24-0.26]","0.34 [0.33-0.35]",2149
AGE,Recall,"0.00 [0.00-0.00]","0.00 [0.00-0.00]","0.90 [0.88-0.92]","0.86 [0.84-0.89]",
DATE,Precision,"1.00 [0.99-1.00]","0.99 [0.99-0.99]","0.98 [0.98-0.98]","0.98 [0.98-0.99]",55575
DATE,Recall,"0.97 [0.96-0.97]","0.97 [0.96-0.97]","0.95 [0.94-0.95]","0.95 [0.95-0.96]",
DOCTOR,Precision,"0.55 [0.55-0.56]","0.53 [0.52-0.54]","0.81 [0.79-0.83]","0.82 [0.80-0.83]",13618
DOCTOR,Recall,"0.98 [0.97-0.98]","0.98 [0.97-0.98]","0.93 [0.93-0.94]","0.94 [0.93-0.95]",
HOSPITAL,Precision,"0.58 [0.56-0.61]","0.55 [0.53-0.57]","0.63 [0.61-0.65]","0.71 [0.69-0.73]",6460
HOSPITAL,Recall,"0.96 [0.95-0.97]","0.96 [0.95-0.97]","0.74 [0.72-0.77]","0.73 [0.70-0.76]",
ID,Precision,"0.90 [0.89-0.91]","0.83 [0.81-0.84]","0.75 [0.73-0.77]","0.91 [0.89-0.92]",9273
ID,Recall,"0.89 [0.84-0.93]","0.89 [0.84-0.93]","0.72 [0.68-0.76]","0.72 [0.67-0.76]",
LOCATION,Precision,"0.00 [0.00-0.00]","0.00 [0.00-0.00]","0.74 [0.72-0.76]","0.70 [0.68-0.72]",4668
LOCATION,Recall,"0.00 [0.00-0.00]","0.00 [0.00-0.00]","0.80 [0.77-0.83]","0.83 [0.80-0.86]",
PATIENT,Precision,"0.71 [0.70-0.73]","0.70 [0.68-0.71]","0.76 [0.74-0.78]","0.94 [0.92-0.95]",6253
PATIENT,Recall,"0.96 [0.94-0.97]","0.93 [0.91-0.95]","0.80 [0.78-0.83]","0.82 [0.80-0.84]",
PHONE,Precision,"0.85 [0.82-0.88]","0.85 [0.82-0.87]","0.45 [0.40-0.49]","0.80 [0.76-0.83]",2613
PHONE,Recall,"0.97 [0.96-0.99]","0.91 [0.88-0.94]","0.77 [0.73-0.80]","0.81 [0.78-0.85]",
WEB,Precision,"0.00 [0.00-0.00]","0.00 [0.00-0.00]","0.06 [0.01-0.11]","0.34 [0.09-0.60]",46
WEB,Recall,"0.00 [0.00-0.00]","0.00 [0.00-0.00]","1.00 [1.00-1.00]","1.00 [1.00-1.00]",


==> token_transformer_shield.csv <==
AGE,Precision,"0.00 [0.00-0.00]","0.00 [0.00-0.00]","0.69 [0.65-0.73]","0.83 [0.78-0.87]",1033
AGE,Recall,"0.00 [0.00-0.00]","0.00 [0.00-0.00]","0.97 [0.95-0.98]","0.98 [0.96-0.99]",
DATE,Precision,"0.98 [0.97-0.98]","0.98 [0.97-0.98]","0.98 [0.97-0.98]","0.98 [0.98-0.99]",17401
DATE,Recall,"0.99 [0.98-0.99]","0.99 [0.98-0.99]","0.99 [0.99-0.99]","0.99 [0.99-0.99]",
DOCTOR,Precision,"0.59 [0.58-0.60]","0.56 [0.55-0.58]","0.88 [0.87-0.90]","0.87 [0.86-0.88]",8645
DOCTOR,Recall,"0.98 [0.97-0.99]","0.98 [0.97-0.99]","0.94 [0.93-0.95]","0.97 [0.96-0.98]",
HOSPITAL,Precision,"0.46 [0.44-0.49]","0.43 [0.40-0.45]","0.58 [0.54-0.61]","0.66 [0.62-0.70]",3303
HOSPITAL,Recall,"0.93 [0.92-0.95]","0.95 [0.93-0.96]","0.84 [0.81-0.87]","0.88 [0.85-0.91]",
ID,Precision,"0.75 [0.72-0.78]","0.64 [0.60-0.67]","0.87 [0.84-0.89]","0.94 [0.92-0.96]",4115
ID,Recall,"0.96 [0.95-0.98]","0.99 [0.98-1.00]","0.82 [0.78-0.86]","0.93 [0.90-0.96]",
LOCATION,Precision,"0.00 [0.00-0.00]","0.00 [0.00-0.00]","0.89 [0.86-0.92]","0.91 [0.88-0.93]",4100
LOCATION,Recall,"0.00 [0.00-0.00]","0.00 [0.00-0.00]","0.85 [0.82-0.88]","0.87 [0.84-0.90]",
PATIENT,Precision,"0.91 [0.89-0.93]","0.92 [0.90-0.94]","0.89 [0.87-0.92]","0.97 [0.95-0.98]",2995
PATIENT,Recall,"0.84 [0.81-0.87]","0.76 [0.73-0.80]","0.86 [0.83-0.89]","0.90 [0.88-0.92]",
PHONE,Precision,"0.86 [0.84-0.89]","0.90 [0.87-0.92]","0.88 [0.85-0.91]","0.93 [0.90-0.95]",3605
PHONE,Recall,"0.95 [0.93-0.97]","0.83 [0.78-0.87]","0.94 [0.91-0.96]","0.95 [0.92-0.97]",
WEB,Precision,"0.00 [0.00-0.00]","0.00 [0.00-0.00]","0.83 [0.74-0.89]","0.95 [0.87-1.00]",602
WEB,Recall,"0.00 [0.00-0.00]","0.00 [0.00-0.00]","0.86 [0.74-0.95]","0.86 [0.74-0.96]",

